Hadronisation in event generators from small to large systems

The results of the dynamical core-corona initialisation framework in p+p and Pb+Pb collisions at the LHC energies are presented. We extract the fractions of final hadron yields originating from equilibrated and non-equilibrated matter as functions of multiplicity. We show that the contribution from non-equilibrated matter is non-negligible even in intermediate and central Pb+Pb collisions. The particle production from non-equilibrated matter behaves as a correction on $c_2\{4\}$ that is purely obtained from the equilibrated matter. The result poses a warning on Bayesian parameter estimation with conventional hydrodynamic models. The observed flow coefficients might need a reinterpretation with new dynamical models which incorporate the particle production from non-equilibrated matter.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

